Preventing Rowhammer Exploits via Low-Cost Domain-Aware Memory Allocation

Rowhammer is a hardware security vulnerability at the heart of every system with modern DRAM-based memory. Despite its discovery a decade ago, comprehensive defenses remain elusive, while the probability of successful attacks grows with DRAM density. Hardware-based defenses have been ineffective, due to considerable cost, delays in commercial adoption, and attackers' repeated ability to circumvent them. Meanwhile, more flexible software-based solutions either incur substantial performance and memory capacity overheads, or offer limited forms of protection. Citadel is a new memory allocator design that prevents Rowhammer-initiated security exploits by addressing the vulnerability's root cause: physical adjacency of DRAM rows. Citadel enables creation of flexible security domains and isolates different domains in physically disjoint memory regions, guaranteeing security by design. On a server system, Citadel supports thousands of security domains at a modest 7.4% average memory overhead and no performance loss. In contrast, recent domain isolation schemes fail to support many workload scenarios due to excessive overheads, and incur 4--6x higher overheads for supported scenarios. As a software solution, Citadel offers readily deployable Rowhammer-aware isolation on legacy, current, and future systems.

==> figures/sources.txt <==
Flowcharts:
https://app.diagrams.net/#G1H9D9WW0r908ekI5RtmLgHpK7tV2oCwLD  / https://drive.google.com/file/d/1H9D9WW0r908ekI5RtmLgHpK7tV2oCwLD/view?usp=sharing 

==> todo.txt <==
- sensitivity study: 48 apps, 48 domains -- 48 apps, 24 domains -- 48 apps, 12 domains -- 48 apps, 6 domains -- 48 apps, 3 domains -- 48 apps, 1 domain

- Main graph:
    - stacked bar (used, stranded, lost capacity) per mix
    - around 10 mixes
    - buddy, aegis, siloz, zebram
    - mixes should have less or more number of domains (hundreds or thousands)
    - mixes should have less or more memory usage (10GB to 128GB)

Performance speedup analysis:
- Minor page faults are not a factor
- Order of allocations are the same (so not a factor)
- Huge pages do not seem make a significant difference
- Single workloads also see 7-8% speedup even though time in kernel is <=1%
- So software data structures are not the cause
- Probably better row buffer hit rate? 

ToDo:
- Single workload runs? With or without THP?
- Amount of time in the kernel? No more than 1% (single workload)
- Amount of time in the kernel for mixed workloads for baseline?
- Row buffer hitrate (Linux perf?)
- TLB miss rate (THP is unaffected)

